A water budget dichotomy of rocky protoplanets from $^{26}$Al-heating

In contrast to the water-poor inner solar system planets, stochasticity during planetary formation and order of magnitude deviations in exoplanet volatile contents suggest that rocky worlds engulfed in thick volatile ice layers are the dominant family of terrestrial analogues among the extrasolar planet population. However, the distribution of compositionally Earth-like planets remains insufficiently constrained, and it is not clear whether the solar system is a statistical outlier or can be explained by more general planetary formation processes. Here we employ numerical models of planet formation, evolution, and interior structure, to show that a planet's bulk water fraction and radius are anti-correlated with initial $^{26}$Al levels in the planetesimal-based accretion framework. The heat generated by this short-lived radionuclide rapidly dehydrates planetesimals prior to accretion onto larger protoplanets and yields a system-wide correlation of planet bulk abundances, which, for instance, can explain the lack of a clear orbital trend in the water budgets of the TRAPPIST-1 planets. Qualitatively, our models suggest two main scenarios of planetary systems' formation: high-$^{26}$Al systems, like our solar system, form small, water-depleted planets, whereas those devoid of $^{26}$Al predominantly form ocean worlds, where the mean planet radii between both scenarios deviate by up to about 10%.

==> journal_abbr.txt <==
\newcommand\maps{{Meteorit. Planet. Sci. }}
\newcommand\pnas{{Proc. Natl. Acad. Sci. }}
\newcommand\aj{{Astron. J. }}%
          % Astronomical Journal
\newcommand\actaa{{Acta Astron. }}%
  % Acta Astronomica
\newcommand\araa{{Annu. Rev. Astron. Astrophys. }}%
          % Annual Review of Astron and Astrophys
\newcommand\apj{{Astrophys. J. }}%
          % Astrophysical Journal
\newcommand\apjl{{Astrophys. J. Lett. }}%
          % Astrophysical Journal, Letters
\newcommand\apjs{{Astrophys. J. Suppl. }}%
          % Astrophysical Journal, Supplement
\newcommand\ao{{Appl.~Opt. }}%
          % Applied Optics
\newcommand\apss{{Astrophys. Space Sci. }}%
          % Astrophysics and Space Science
\newcommand\aap{{Astron. Astrophys. }}%
          % Astronomy and Astrophysics
\newcommand\aapr{{Astron. Astrophys. Rev. }}%
          % Astronomy and Astrophysics Reviews
\newcommand\aaps{{A\&AS }}%
          % Astronomy and Astrophysics, Supplement
\newcommand\azh{{AZh }}%
          % Astronomicheskii Zhurnal
\newcommand\baas{{BAAS }}%
          % Bulletin of the AAS
\newcommand\caa{{Chinese Astron. Astrophys. }}%
  % Chinese Astronomy and Astrophysics
\newcommand\cjaa{{Chinese J. Astron. Astrophys. }}%
  % Chinese Journal of Astronomy and Astrophysics
\newcommand\epsl{{Earth Planet. Sci. Lett. }}%
  % Earth and Planetary Science Letters
\newcommand\icarus{{Icarus }}%
  % Icarus
\newcommand\jcap{{J. Cosmology Astropart. Phys. }}%
  % Journal of Cosmology and Astroparticle Physics
\newcommand\jrasc{{JRASC }}%
          % Journal of the RAS of Canada
\newcommand\memras{{MmRAS }}%
          % Memoirs of the RAS
\newcommand\mnras{{Mon. Not. R. Astron. Soc. }}%
          % Monthly Notices of the RAS
\newcommand\na{{New A }}%
  % New Astronomy
\newcommand\nar{{New A Rev. }}%
  % New Astronomy Review
\newcommand\pra{{Phys.~Rev.~A }}%
          % Physical Review A: General Physics
\newcommand\prb{{Phys.~Rev.~B }}%
          % Physical Review B: Solid State
\newcommand\prc{{Phys.~Rev.~C }}%
          % Physical Review C
\newcommand\prd{{Phys.~Rev.~D }}%
          % Physical Review D
\newcommand\pre{{Phys.~Rev.~E }}%
          % Physical Review E
\newcommand\prl{{Phys.~Rev.~Lett. }}%
          % Physical Review Letters
\newcommand\pasa{{PASA }}%
  % Publications of the Astron. Soc. of Australia
\newcommand\pasp{{PASP }}%
          % Publications of the ASP
\newcommand\pasj{{PASJ }}%
          % Publications of the ASJ
\newcommand\qjras{{QJRAS }}%
          % Quarterly Journal of the RAS
\newcommand\rmxaa{{Rev. Mexicana Astron. Astrofis. }}%
  % Revista Mexicana de Astronomia y Astrofisica
\newcommand\skytel{{S\&T }}%
          % Sky and Telescope
\newcommand\solphys{{Sol.~Phys. }}%
          % Solar Physics
\newcommand\sovast{{Soviet~Ast. }}%
          % Soviet Astronomy
\newcommand\ssr{{Space~Sci.~Rev. }}%
          % Space Science Reviews
\newcommand\zap{{ZAp }}%
          % Zeitschrift fuer Astrophysik
\newcommand\nat{{Nature }}%
          % Nature
\newcommand\iaucirc{{IAU~Circ. }}%
          % IAU Cirulars
\newcommand\aplett{{Astrophys.~Lett. }}%
          % Astrophysics Letters and Communications
\newcommand\apspr{{Astrophys.~Space~Phys.~Res. }}%
          % Astrophysics Space Physics Research
\newcommand\bain{{Bull.~Astron.~Inst.~Netherlands }}%
          % Bulletin Astronomical Institute of the Netherlands
\newcommand\fcp{{Fund.~Cosmic~Phys. }}%
          % Fundamental Cosmic Physics
\newcommand\gca{{Geochim.~Cosmochim.~Acta }}%
          % Geochimica Cosmochimica Acta
\newcommand\grl{{Geophys.~Res.~Lett. }}%
          % Geophysics Research Letters
\newcommand\jcp{{J.~Chem.~Phys. }}%
          % Journal of Chemical Physics
\newcommand\jgr{{J.~Geophys.~Res. }}%
          % Journal of Geophysical Research
\newcommand\jgrp{{J.~Geophys.~Res.~Planets }}%
          % Journal of Geophysical Research
\newcommand\jqsrt{{J.~Quant.~Spec.~Radiat.~Transf. }}%
          % Journal of Quantitiative Spectroscopy and Radiative Trasfer
\newcommand\memsai{{Mem.~Soc.~Astron.~Italiana }}%
          % Mem. Societa Astronomica Italiana
\newcommand\nphysa{{Nucl.~Phys.~A }}%
          % Nuclear Physics A
\newcommand\physrep{{Phys.~Rep. }}%
          % Physics Reports
\newcommand\physscr{{Phys.~Scr. }}%
          % Physica Scripta
\newcommand\planss{{Planet.~Space~Sci. }}%
          % Planetary Space Science
\newcommand\procspie{{Proc.~SPIE }}%
          % Proceedings of the SPIE
\newcommand\helvet{{Helvetica~Phys.~Acta }}%
          % Helvetica Phys. Acta?
